Performance assessment of the gPLUTO code for the numerical modeling of radio galaxy evolution

High-resolution tri-axial simulations are indispensable for realistically co-modeling the dynamical signatures and the radiative fingerprints of astrophysical jets, which are becoming increasingly important in modern computational studies of jet physics. However, such simulations impose extreme computational requirements that often exceed the capabilities of conventional CPU-based codes. GPU-accelerated simulations offer a transformative solution to mitigate these limitations. In this work, we present a detailed performance benchmarking of the recently developed GPU-enabled PLUTO code (gPLUTO), demonstrating runtime speed-ups ranging from an order of magnitude to (approximately) over 30 relative to CPU-only configurations. A direct comparison between computations of extragalactic jet propagation performed at different grid resolutions confirm the physical fidelity and production readiness of the gPLUTO code, while underscoring the importance of resolving the jet radius adequately to capture the jet dynamics accurately. Leveraging GPU-PLUTO's capabilities, we finally present an application by performing high-resolution simulations of giant radio galaxy jets (GRGs $\gtrsim 1$ Mpc), representing the first such well-resolved 3D study to our knowledge (resolving scales down to 500 pc). These simulations probe a range of environmental effects on GRG jets, clarifying their formation from central galaxies within host cosmic structures, rapid peripheral expansion, and the development of asymmetric cocoon morphologies.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



